A counterexample to a Brenti-Carnevale conjecture

Recently, F. Brenti put a preprint on the arXiv with several interesting open problems on Coxeter groups and unimodality. In this note, we refute one of these conjectures with a counterexample and provide supporting data related to it. This work serves as an initial step toward further exploration of the topic.

==> csv/res_2_0.csv <==
l N
0 1


==> csv/res_2_0ratio.csv <==
l R


==> csv/res_2_1.csv <==
l N
0 1
1 1


==> csv/res_2_10.csv <==
l N
0 1
1 36
2 489
3 3296
4 14823
5 50940
6 134230
7 310324
8 585142
9 1060652
10 1626663
11 2440224
12 3116617
13 3940532
14 4285235
15 4778392
16 4285235
17 3940532
18 3116617
19 2440224
20 1626663
21 1060652
22 585142
23 310324
24 134230
25 50940
26 14823
27 3296
28 489
29 36
30 1


==> csv/res_2_10ratio.csv <==
l R
0 36.0000000000000
1 13.5833333333333
2 6.74028629856851
3 4.49726941747573
4 3.43655130540376
5 2.63506085590891
6 2.31188258958504
7 1.88558409919955
8 1.81264035054739
9 1.53364439985971
10 1.50014108638360
11 1.27718479942825
12 1.26436196683776
13 1.08747625955074
14 1.11508283676391
15 0.896794360948202
16 0.919560304160682
17 0.790912749852050
18 0.782972049501110
19 0.666603967504622
20 0.652041633700404
21 0.551681418599126
22 0.530339644052213
23 0.432547917660252
24 0.379497876778663
25 0.290989399293286
26 0.222357147675909
27 0.148361650485437
28 0.0736196319018405
29 0.0277777777777778


==> csv/res_2_11.csv <==
l N
0 1
1 40
2 623
3 4968
4 25579
5 102584
6 302591
7 817040
8 1779709
9 3727112
10 6383306
11 10999144
12 15876597
13 23094400
14 28960385
15 37367608
16 40981666
17 46229504
18 45695886
19 46229504
20 40981666
21 37367608
22 28960385
23 23094400
24 15876597
25 10999144
26 6383306
27 3727112
28 1779709
29 817040
30 302591
31 102584
32 25579
33 4968
34 623
35 40
36 1


==> csv/res_2_11ratio.csv <==
l R
0 40.0000000000000
1 15.5750000000000
2 7.97431781701445
3 5.14875201288245
4 4.01047734469682
5 2.94969001013803
6 2.70014640223933
7 2.17823974346421
8 2.09422551664345
9 1.71266814627519
10 1.72311087702830
11 1.44343932582390
12 1.45461902194784
13 1.25400032042400
14 1.29030080228561
15 1.09671633249846
16 1.12805331047303
17 0.988457198242923
18 1.01167759390856
19 0.886482926574337
20 0.911812809171789
21 0.775013080847990
22 0.797447962104095
23 0.687465229666066
24 0.692789771006973
25 0.580345706902283
26 0.583884275640240
27 0.477503493321371
28 0.459086288825870
29 0.370350288847547
30 0.339018675373689
31 0.249346876705919
32 0.194221822588842
33 0.125402576489533
34 0.0642054574638844
35 0.0250000000000000


==> csv/res_2_12.csv <==
l N
0 1
1 44
2 773
3 7136
4 41995
5 189532
6 644400
7 1950708
8 4797444
9 11009044
10 21371677
11 40427016
12 67176502
13 109067416
14 158426584
15 227994816
16 296523080
17 380494144
18 444961297
19 515222884
20 544667447
21 577072920
22 544667447
23 515222884
24 444961297
25 380494144
26 296523080
27 227994816
28 158426584
29 109067416
30 67176502
31 40427016
32 21371677
33 11009044
34 4797444
35 1950708
36 644400
37 189532
38 41995
39 7136
40 773
41 44
42 1


==> csv/res_2_12ratio.csv <==
l R
0 44.0000000000000
1 17.5681818181818
2 9.23156532988357
3 5.88494955156951
4 4.51320395285153
5 3.39995356984573
6 3.02716945996276
7 2.45933476460854
8 2.29477279984925
9 1.94128363916068
10 1.89161646042096
11 1.66167352049926
12 1.62359475043818
13 1.45255649955070
14 1.43911968713534
15 1.30056939540239
16 1.28318559216369
17 1.16943007932338
18 1.15790494021326
19 1.05714917546248
20 1.05949588722162
21 0.943845098466932
22 0.945940292260573
23 0.863628753337750
24 0.855117392378511
25 0.779310495774673
26 0.768893996379641
27 0.694869237728633
28 0.688441379257410
29 0.615917241497681
30 0.601802934008085
31 0.528648391956507
32 0.515123076209696
33 0.435772988099602
34 0.406614021966697
35 0.330341599050191
36 0.294121663563004
37 0.221572082814512
38 0.169924991070366
39 0.108323991031390
40 0.0569210866752911
41 0.0227272727272727


==> csv/res_2_13.csv <==
l N
0 1
1 48
2 939
3 9864
4 65887
5 330648
6 1287220
7 4241497
8 11733016
9 29364967
10 65173557
11 133646843
12 252077108
13 444000080
14 724445818
15 1126089020
16 1648976512
17 2300776313
18 3049166295
19 3875492392
20 4704025183
21 5523283878
22 6156913063
23 6647055284
24 6890990167
25 6890990167
26 6647055284
27 6156913063
28 5523283878
29 4704025183
30 3875492392
31 3049166295
32 2300776313
33 1648976512
34 1126089020
35 724445818
36 444000080
37 252077108
38 133646843
39 65173557
40 29364967
41 11733016
42 4241497
43 1287220
44 330648
45 65887
46 9864
47 939
48 48
49 1


==> csv/res_2_13ratio.csv <==
l R
0 48.0000000000000
1 19.5625000000000
2 10.5047923322684
3 6.67954176804542
4 5.01841030855859
5 3.89302218673635
6 3.29508320256056
7 2.76624408787746
8 2.50276373951932
9 2.21943232560077
10 2.05062987432157
11 1.88614337863559
12 1.76136612928771
13 1.63163443123704
14 1.55441441170691
15 1.46433939299044
16 1.39527537005936
17 1.32527715874481
18 1.27100066610175
19 1.21378774803179
20 1.17416120516547
21 1.11471964849097
22 1.07960843623820
23 1.03669818778056
24 1.00000000000000
25 0.964600895214135
26 0.926261750495770
27 0.897086546696948
28 0.851671810992149
29 0.823867271375533
30 0.786781649034908
31 0.754559145158070
32 0.716704402198007
33 0.682901795025689
34 0.643329084231724
35 0.612882383979750
36 0.567741131938535
37 0.530182387684327
38 0.487655043224627
39 0.450565664230970
40 0.399558289985478
41 0.361500998549733
42 0.303482473287144
43 0.256869843538789
44 0.199266289226005
45 0.149710868608375
46 0.0951946472019465
47 0.0511182108626198
48 0.0208333333333333


==> csv/res_2_14.csv <==
l N
0 1
1 52
2 1121
3 13216
4 99335
5 551604
6 2411214
7 8648368
8 26837670
9 73107128
10 180535647
11 397580820
12 825351072
13 1563580256
14 2816736057
15 4728979076
16 7669867339
17 11628091516
18 17190758276
19 23892874904
20 32526492523
21 41831536516
22 52890180033
23 63197491888
24 74391276942
25 82890039732
26 91181445876
27 94927984924
28 97989421788
29 94927984924
30 91181445876
31 82890039732
32 74391276942
33 63197491888
34 52890180033
35 41831536516
36 32526492523
37 23892874904
38 17190758276
39 11628091516
40 7669867339
41 4728979076
42 2816736057
43 1563580256
44 825351072
45 397580820
46 180535647
47 73107128
48 26837670
49 8648368
50 2411214
51 551604
52 99335
53 13216
54 1121
55 52
56 1


==> csv/res_2_15.csv <==
l N
0 1
1 56
2 1319
3 17256
4 144675
5 885616
6 4280628
7 16827388
8 57560363
9 169703944
10 456283958
11 1088897024
12 2458563853
13 5051347132
14 9930572505
15 18041321168
16 31774890537
17 52015706264
18 83325796059
19 124954950668
20 184178795787
21 255911065744
22 351177891750
23 455514265064
24 584862492897
25 712416973972
26 860529742784
27 988737302752
28 1129410542661
29 1225783762160
30 1323560721749
31 1362544653792
32 1394837964948
33 1362544653792
34 1323560721749
35 1225783762160
36 1129410542661
37 988737302752
38 860529742784
39 712416973972
40 584862492897
41 455514265064
42 351177891750
43 255911065744
44 184178795787
45 124954950668
46 83325796059
47 52015706264
48 31774890537
49 18041321168
50 9930572505
51 5051347132
52 2458563853
53 1088897024
54 456283958
55 169703944
56 57560363
57 16827388
58 4280628
59 885616
60 144675
61 17256
62 1319
63 56
64 1


==> csv/res_2_16.csv <==
l N
0 1
1 60
2 1533
3 22048
4 204499
5 1374572
6 7276566
7 31344084
8 116322696
9 372137508
10 1081569485
11 2809770440
12 6815742034
13 15118315784
14 31793686005
15 62065858068
16 116504000836
17 205103723332
18 350383802455
19 566206648072
20 892642186114
21 1340870918936
22 1971031927981
23 2774087968444
24 3832442444762
25 5082768270996
26 6630775257051
27 8325619483200
28 10299206630950
29 12282526246192
30 14440542729939
31 16383093118324
32 18338989186393
33 19822405962672
34 21156664833913
35 21802727733268
36 22217814697574
37 21802727733268
38 21156664833913
39 19822405962672
40 18338989186393
41 16383093118324
42 14440542729939
43 12282526246192
44 10299206630950
45 8325619483200
46 6630775257051
47 5082768270996
48 3832442444762
49 2774087968444
50 1971031927981
51 1340870918936
52 892642186114
53 566206648072
54 350383802455
55 205103723332
56 116504000836
57 62065858068
58 31793686005
59 15118315784
60 6815742034
61 2809770440
62 1081569485
63 372137508
64 116322696
65 31344084
66 7276566
67 1374572
68 204499
69 22048
70 1533
71 60
72 1


==> csv/res_2_17.csv <==
l N
0 1
1 64
2 1763
3 27656
4 281655
5 2070104
6 11927212
7 56018136
8 224162440
9 778928973
10 2429906249
11 6818500883
12 17606518008
13 41964561959
14 93846645505
15 196933431576
16 392837606440
17 743851610660
18 1349410493601
19 2342224151413
20 3919045375468
21 6311208831232
22 9830348754603
23 14816302074445
24 21690565057706
25 30806342343704
26 42626824904743
27 57384108924273
28 75433582961276
29 96694048593776
30 121197528371807
31 148365455989131
32 177825224676513
33 208434152940418
34 239448870168073
35 269267796423603
36 297129063469718
37 320891922827492
38 340168353894805
39 353427824142651
40 360329285294265
41 360329285294265
42 353427824142651
43 340168353894805
44 320891922827492
45 297129063469718
46 269267796423603
47 239448870168073
48 208434152940418
49 177825224676513
50 148365455989131
51 121197528371807
52 96694048593776
53 75433582961276
54 57384108924273
55 42626824904743
56 30806342343704
57 21690565057706
58 14816302074445
59 9830348754603
60 6311208831232
61 3919045375468
62 2342224151413
63 1349410493601
64 743851610660
65 392837606440
66 196933431576
67 93846645505
68 41964561959
69 17606518008
70 6818500883
71 2429906249
72 778928973
73 224162440
74 56018136
75 11927212
76 2070104
77 281655
78 27656
79 1763
80 64
81 1


==> csv/res_2_1ratio.csv <==
l R
0 1.00000000000000


==> csv/res_2_2.csv <==
l N
0 1
1 4
2 1


==> csv/res_2_2ratio.csv <==
l R
0 4.00000000000000
1 0.250000000000000


==> csv/res_2_3.csv <==
l N
0 1
1 8
2 6
3 8
4 1


==> csv/res_2_3ratio.csv <==
l R
0 8.00000000000000
1 0.750000000000000
2 1.33333333333333
3 0.125000000000000


==> csv/res_2_4.csv <==
l N
0 1
1 12
2 23
3 48
4 23
5 12
6 1


==> csv/res_2_4ratio.csv <==
l R
0 12.0000000000000
1 1.91666666666667
2 2.08695652173913
3 0.479166666666667
4 0.521739130434783
5 0.0833333333333333


==> csv/res_2_5.csv <==
l N
0 1
1 16
2 59
3 137
4 147
5 147
6 137
7 59
8 16
9 1


==> csv/res_2_5ratio.csv <==
l R
0 16.0000000000000
1 3.68750000000000
2 2.32203389830508
3 1.07299270072993
4 1.00000000000000
5 0.931972789115646
6 0.430656934306569
7 0.271186440677966
8 0.0625000000000000


==> csv/res_2_6.csv <==
l N
0 1
1 20
2 113
3 300
4 631
5 832
6 1246
7 832
8 631
9 300
10 113
11 20
12 1


==> csv/res_2_6ratio.csv <==
l R
0 20.0000000000000
1 5.65000000000000
2 2.65486725663717
3 2.10333333333333
4 1.31854199683043
5 1.49759615384615
6 0.667736757624398
7 0.758413461538462
8 0.475435816164818
9 0.376666666666667
10 0.176991150442478
11 0.0500000000000000


==> csv/res_2_7.csv <==
l N
0 1
1 24
2 183
3 620
4 1878
5 2956
6 5481
7 5616
8 6802
9 5616
10 5481
11 2956
12 1878
13 620
14 183
15 24
16 1


==> csv/res_2_7ratio.csv <==
l R
0 24.0000000000000
1 7.62500000000000
2 3.38797814207650
3 3.02903225806452
4 1.57401490947817
5 1.85419485791610
6 1.02463054187192
7 1.21118233618234
8 0.825639517788886
9 0.975961538461538
10 0.539317642765919
11 0.635317997293640
12 0.330138445154420
13 0.295161290322581
14 0.131147540983607
15 0.0416666666666667


==> csv/res_2_8.csv <==
l N
0 1
1 28
2 269
3 1184
4 4201
5 8524
6 18548
7 28244
8 42070
9 48420
10 59902
11 48420
12 42070
13 28244
14 18548
15 8524
16 4201
17 1184
18 269
19 28
20 1


==> csv/res_2_8ratio.csv <==
l R
0 28.0000000000000
1 9.60714285714286
2 4.40148698884758
3 3.54814189189189
4 2.02904070459414
5 2.17597372125763
6 1.52275177916757
7 1.48951989803144
8 1.15093891133825
9 1.23713341594382
10 0.808320256418817
11 0.868855844692276
12 0.671357261706679
13 0.656705849029882
14 0.459564373517360
15 0.492843735335523
16 0.281837657700547
17 0.227195945945946
18 0.104089219330855
19 0.0357142857142857


==> csv/res_2_9.csv <==
l N
0 1
1 32
2 371
3 2056
4 8155
5 22273
6 54124
7 105147
8 173888
9 254631
10 350506
11 402868
12 440348
13 440348
14 402868
15 350506
16 254631
17 173888
18 105147
19 54124
20 22273
21 8155
22 2056
23 371
24 32
25 1


==> csv/res_2_9ratio.csv <==
l R
0 32.0000000000000
1 11.5937500000000
2 5.54177897574124
3 3.96643968871595
4 2.73120784794605
5 2.43002738741975
6 1.94270563890326
7 1.65376092518094
8 1.46433911483254
9 1.37652524633686
10 1.14938973940532
11 1.09303295372181
12 1.00000000000000
13 0.914885499650277
14 0.870026907076263
15 0.726466879311624
16 0.682901924746005
17 0.604682324254693
18 0.514746022235537
19 0.411517995713547
20 0.366138373815831
21 0.252115266707541
22 0.180447470817121
23 0.0862533692722372
24 0.0312500000000000


==> res_A/14.txt <==
[1,52,1121,13216,99335,551604,2411214,8648368,26837670,73107128,180535647,397580820,825351072,1563580256,2816736057,4728979076,7669867339,11628091516,17190758276,23892874904,32526492523,41831536516,52890180033,63197491888,74391276942,82890039732,91181445876,94927984924,
97989421788,
94927984924,91181445876,82890039732,74391276942,63197491888,52890180033,41831536516,32526492523,23892874904,17190758276,11628091516,7669867339,4728979076,2816736057,1563580256,825351072,397580820,180535647,73107128,26837670,8648368,2411214,551604,99335,13216,1121,52,1]


==> res_A/15.txt <==
[1, 56, 1319, 17256, 144675, 885616, 4280628, 16827388, 57560363, 169703944, 456283958, 1088897024, 2458563853, 5051347132, 9930572505, 18041321168, 31774890537, 52015706264, 83325796059, 124954950668, 184178795787, 255911065744, 351177891750, 455514265064, 584862492897, 712416973972, 860529742784, 988737302752, 1129410542661, 1225783762160, 1323560721749, 1362544653792, 1394837964948, 1362544653792, 1323560721749, 1225783762160, 1129410542661, 988737302752, 860529742784, 712416973972, 584862492897, 455514265064, 351177891750, 255911065744, 184178795787, 124954950668, 83325796059, 52015706264, 31774890537, 18041321168, 9930572505, 5051347132, 2458563853, 1088897024, 456283958, 169703944, 57560363, 16827388, 4280628, 885616, 144675, 17256, 1319, 56, 1]

==> res_A/16.txt <==
[1, 60, 1533, 22048, 204499, 1374572, 7276566, 31344084, 116322696, 372137508, 1081569485, 2809770440, 6815742034, 15118315784, 31793686005, 62065858068, 116504000836, 205103723332, 350383802455, 566206648072, 892642186114, 1340870918936, 1971031927981, 2774087968444, 3832442444762, 5082768270996, 6630775257051, 8325619483200, 10299206630950, 12282526246192, 14440542729939, 16383093118324, 18338989186393, 19822405962672, 21156664833913, 21802727733268, 22217814697574, 21802727733268, 21156664833913, 19822405962672, 18338989186393, 16383093118324, 14440542729939, 12282526246192, 10299206630950, 8325619483200, 6630775257051, 5082768270996, 3832442444762, 2774087968444, 1971031927981, 1340870918936, 892642186114, 566206648072, 350383802455, 205103723332, 116504000836, 62065858068, 31793686005, 15118315784, 6815742034, 2809770440, 1081569485, 372137508, 116322696, 31344084, 7276566, 1374572, 204499, 22048, 1533, 60, 1]

==> res_A/17.txt <==
[1, 64, 1763, 27656, 281655, 2070104, 11927212, 56018136, 224162440, 778928973, 2429906249, 6818500883, 17606518008, 41964561959, 93846645505, 196933431576, 392837606440, 743851610660, 1349410493601, 2342224151413, 3919045375468, 6311208831232, 9830348754603, 14816302074445, 21690565057706, 30806342343704, 42626824904743, 57384108924273, 75433582961276, 96694048593776, 121197528371807, 148365455989131, 177825224676513, 208434152940418, 239448870168073, 269267796423603, 297129063469718, 320891922827492, 340168353894805, 353427824142651, 360329285294265, 360329285294265, 353427824142651, 340168353894805, 320891922827492, 297129063469718, 269267796423603, 239448870168073, 208434152940418, 177825224676513, 148365455989131, 121197528371807, 96694048593776, 75433582961276, 57384108924273, 42626824904743, 30806342343704, 21690565057706, 14816302074445, 9830348754603, 6311208831232, 3919045375468, 2342224151413, 1349410493601, 743851610660, 392837606440, 196933431576, 93846645505, 41964561959, 17606518008, 6818500883, 2429906249, 778928973, 224162440, 56018136, 11927212, 2070104, 281655, 27656, 1763, 64, 1]

